EMScore: Evaluating Video Captioning via Coarse-Grained and Fine-Grained Embedding Matching

Current metrics for video captioning are mostly based on the text-level comparison between reference and candidate captions. However, they have some insuperable drawbacks, e.g., they cannot handle videos without references, and they may result in biased evaluation due to the one-to-many nature of video-to-text and the neglect of visual relevance. From the human evaluator's viewpoint, a high-quality caption should be consistent with the provided video, but not necessarily be similar to the reference in literal or semantics. Inspired by human evaluation, we propose EMScore (Embedding Matching-based score), a novel reference-free metric for video captioning, which directly measures similarity between video and candidate captions. Benefit from the recent development of large-scale pre-training models, we exploit a well pre-trained vision-language model to extract visual and linguistic embeddings for computing EMScore. Specifically, EMScore combines matching scores of both coarse-grained (video and caption) and fine-grained (frames and words) levels, which takes the overall understanding and detailed characteristics of the video into account. Furthermore, considering the potential information gain, EMScore can be flexibly extended to the conditions where human-labeled references are available. Last but not least, we collect VATEX-EVAL and ActivityNet-FOIl datasets to systematically evaluate the existing metrics. VATEX-EVAL experiments demonstrate that EMScore has higher human correlation and lower reference dependency. ActivityNet-FOIL experiment verifies that EMScore can effectively identify "hallucinating" captions. The datasets will be released to facilitate the development of video captioning metrics. The code is available at: https://github.com/ShiYaya/emscore.

==> related_files/HERO_CLIP-straight-performance-retrieval.txt <==
{"rows_views":[[{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"b","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"R@1","cspan":1,"rspan":1,"markup":[1,3]},{"value":"R@5","cspan":1,"rspan":1,"markup":[1,3]},{"value":"R@10","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"VATEX","cspan":4,"rspan":1,"markup":[1,5]},{"value":"VATEX","cspan":-1,"rspan":1,"markup":[1,5]},{"value":"R@5","cspan":-2,"rspan":1,"markup":[1,3]},{"value":"R@10","cspan":-3,"rspan":1,"markup":[1,4]}],[{"value":"HERO","cspan":1,"rspan":1,"markup":[1,4]},{"value":"27.89","cspan":1,"rspan":1,"markup":[0,5]},{"value":"65.18","cspan":1,"rspan":1,"markup":[0,5]},{"value":"78.53","cspan":1,"rspan":1,"markup":[0,5]}],[{"value":"CLIP-straight","cspan":1,"rspan":1,"markup":[1,13]},{"value":"32.50","cspan":1,"rspan":1,"markup":[1,5]},{"value":"62.80","cspan":1,"rspan":1,"markup":[1,5]},{"value":"74.42","cspan":1,"rspan":1,"markup":[1,5]}],[{"value":"ActivityNet","cspan":4,"rspan":1,"markup":[1,11]},{"value":"ActivityNet","cspan":-1,"rspan":1,"markup":[1,11]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"","cspan":-3,"rspan":1,"markup":[]}],[{"value":"HERO","cspan":1,"rspan":1,"markup":[1,4]},{"value":"8.68","cspan":1,"rspan":1,"markup":[0,4]},{"value":"26.65","cspan":1,"rspan":1,"markup":[0,5]},{"value":"37.64","cspan":1,"rspan":1,"markup":[0,5]}],[{"value":"CLIP-straight","cspan":1,"rspan":1,"markup":[1,13]},{"value":"9.52","cspan":1,"rspan":1,"markup":[1,4]},{"value":"25.57","cspan":1,"rspan":1,"markup":[1,5]},{"value":"34.90","cspan":1,"rspan":1,"markup":[1,5]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{"fontWeight":"","fontStyle":"","textDecoration":"","color":"","backgroundColor":""}}]},"options":{"table_caption":"","table_label":"tab:video-text-matching-performance"}}

==> related_files/system-level-correlation.txt <==
{"rows_views":[[{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"System","cspan":1,"rspan":1,"markup":[1,6]},{"value":"Human","cspan":2,"rspan":1,"markup":[1,5]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"EMScore","cspan":2,"rspan":1,"markup":[1,7]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"EMScore\\_ref","cspan":2,"rspan":1,"markup":[1,12]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"CIDEr","cspan":2,"rspan":1,"markup":[0,5]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"BERTScore\\_F\\_idf","cspan":2,"rspan":1,"markup":[1,17]},{"value":"","cspan":-1,"rspan":1,"markup":[]}],[{"value":"GT","cspan":1,"rspan":1,"markup":[0,2]},{"value":"0.937","cspan":1,"rspan":1,"markup":[0,5]},{"value":"(1)","cspan":1,"rspan":1,"markup":[1,3]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.611","cspan":1,"rspan":1,"markup":[0,5]},{"value":"(1)","cspan":1,"rspan":1,"markup":[1,3]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.653","cspan":1,"rspan":1,"markup":[0,5]},{"value":"(1)","cspan":1,"rspan":1,"markup":[1,3]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.178","cspan":1,"rspan":1,"markup":[0,5]},{"value":"\\textcolor{red}{(2)}","cspan":1,"rspan":1,"markup":[1,20]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.498","cspan":1,"rspan":1,"markup":[0,5]},{"value":"\\textcolor{red}{(3)}","cspan":1,"rspan":1,"markup":[1,20]}],[{"value":"ORG-TRL ","cspan":1,"rspan":1,"markup":[1,8]},{"value":"0.751","cspan":1,"rspan":1,"markup":[1,5]},{"value":"(2)","cspan":1,"rspan":1,"markup":[1,3]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.557","cspan":1,"rspan":1,"markup":[1,5]},{"value":"(2)","cspan":1,"rspan":1,"markup":[1,3]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.638","cspan":1,"rspan":1,"markup":[1,5]},{"value":"(2)","cspan":1,"rspan":1,"markup":[1,3]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.185","cspan":1,"rspan":1,"markup":[1,5]},{"value":"\\textcolor{red}{(1)}","cspan":1,"rspan":1,"markup":[3,16,1,4]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.527","cspan":1,"rspan":1,"markup":[1,5]},{"value":"\\textcolor{red}{(1)}","cspan":1,"rspan":1,"markup":[1,20]}],[{"value":"Top-Down ","cspan":1,"rspan":1,"markup":[1,9]},{"value":"0.730","cspan":1,"rspan":1,"markup":[1,5]},{"value":"(3)","cspan":1,"rspan":1,"markup":[1,3]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.548","cspan":1,"rspan":1,"markup":[1,5]},{"value":"\\textcolor{red}{(4)}","cspan":1,"rspan":1,"markup":[3,16,1,4]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.626","cspan":1,"rspan":1,"markup":[1,5]},{"value":"(3)","cspan":1,"rspan":1,"markup":[1,3]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.173","cspan":1,"rspan":1,"markup":[1,5]},{"value":"\\textcolor{red}{(3)}","cspan":1,"rspan":1,"markup":[1,20]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.515","cspan":1,"rspan":1,"markup":[1,5]},{"value":"\\textcolor{red}{(2)}","cspan":1,"rspan":1,"markup":[1,20]}],[{"value":"AM\\_1","cspan":1,"rspan":1,"markup":[1,5]},{"value":"0.729","cspan":1,"rspan":1,"markup":[0,5]},{"value":"(4)","cspan":1,"rspan":1,"markup":[1,3]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.554","cspan":1,"rspan":1,"markup":[0,5]},{"value":"\\textcolor{red}{(3)}","cspan":1,"rspan":1,"markup":[1,20]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.602","cspan":1,"rspan":1,"markup":[0,5]},{"value":"(4)","cspan":1,"rspan":1,"markup":[1,3]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.146","cspan":1,"rspan":1,"markup":[0,5]},{"value":"(4)","cspan":1,"rspan":1,"markup":[1,3]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.464","cspan":1,"rspan":1,"markup":[0,5]},{"value":"(4)","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"AM\\_2","cspan":1,"rspan":1,"markup":[1,5]},{"value":"0.714","cspan":1,"rspan":1,"markup":[0,5]},{"value":"(5)","cspan":1,"rspan":1,"markup":[1,3]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.547","cspan":1,"rspan":1,"markup":[0,5]},{"value":"(5)","cspan":1,"rspan":1,"markup":[1,3]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.588","cspan":1,"rspan":1,"markup":[0,5]},{"value":"(5)","cspan":1,"rspan":1,"markup":[1,3]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.140","cspan":1,"rspan":1,"markup":[1,5]},{"value":"(5)","cspan":1,"rspan":1,"markup":[1,3]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.451","cspan":1,"rspan":1,"markup":[0,5]},{"value":"(5)","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"AM\\_3","cspan":1,"rspan":1,"markup":[1,5]},{"value":"0.698","cspan":1,"rspan":1,"markup":[0,5]},{"value":"(6)","cspan":1,"rspan":1,"markup":[1,3]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.545","cspan":1,"rspan":1,"markup":[0,5]},{"value":"(6)","cspan":1,"rspan":1,"markup":[1,3]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.585","cspan":1,"rspan":1,"markup":[0,5]},{"value":"(6)","cspan":1,"rspan":1,"markup":[1,3]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.134","cspan":1,"rspan":1,"markup":[0,5]},{"value":"(6)","cspan":1,"rspan":1,"markup":[1,3]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"0.447","cspan":1,"rspan":1,"markup":[0,5]},{"value":"(6)","cspan":1,"rspan":1,"markup":[1,3]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{"fontWeight":"","fontStyle":"","textDecoration":"","color":"","backgroundColor":""}},null,{"style":{"fontWeight":"400","fontStyle":"normal","textDecoration":"","color":"","backgroundColor":""}},null]},"options":{"table_caption":"System-level ranking on VATEX-EVAL. Each column for the metrics in the table gives the score for each system and the ranking of the six systems. The red fonts highlight denote as the metric's ranking is inconsistent with humans. ","table_label":"tab:system-level-table"}}
